Nebular spectra and abundance tomography of the type Ia supernova SN 2011fe: a normal SN Ia with a stable Fe core

A series of optical and one near-infrared nebular spectra covering the first year of the Type Ia supernova SN 2011fe are presented and modelled. The density profile that proved best for the early optical/ultraviolet spectra, "rho-11fe", was extended to lower velocities to include the regions that emit at nebular epochs. Model rho-11fe is intermediate between the fast deflagration model W7 and a low-energy delayed-detonation. Good fits to the nebular spectra are obtained if the innermost ejecta are dominated by neutron-rich, stable Fe-group species, which contribute to cooling but not to heating. The correct thermal balance can thus be reached for the strongest [FeII] and [FeIII] lines to be reproduced with the observed ratio. The 56Ni mass thus obtained is 0.47 +/- 0.05 Mo. The bulk of 56Ni has an outermost velocity of ~8500 km/s. The mass of stable iron is 0.23 +/- 0.03 Mo. Stable Ni has low abundance, ~10^{-2} Mo. This is sufficient to reproduce an observed emission line near 7400 A. A sub-Chandrasekhar explosion model with mass 1.02 Mo and no central stable Fe does not reproduce the observed line ratios. A mock model where neutron-rich Fe-group species are located above 56Ni following recent suggestions is also shown to yield spectra that are less compatible with the observations. The densities and abundances in the inner layers obtained from the nebular analysis, combined with those of the outer layers previously obtained, are used to compute a synthetic bolometric light curve, which compares favourably with the light curve of SN 2011fe.

==> prova.txt <==
Nebular spectra and abundance tomography of the type Ia supernova SN 2011fe:  a normal SN Ia with a stable Fe core

P.A. Mazzali (1,2), M. Sullivan (3), A.V. Filippenko (4), P.M. Garnavich (5), K.I. Clubb (4), K. Maguire (6), Y.-C. Pan (7), R. Shappee (8), J.M. Silverman 
(9), S. Benetti (10), S. Hachinger (11), K. Nomoto (12), E. Pian (13,14) ((1) LJMU, (2) MPA, (3) U. Southampton, (4) U. Berkeley, (5) U. Notre Dame, (6) ESO, 
(7) U. Illinois, (8) Carnegie Obs., (9) U. Texas, (10) INAF-OAPd, (11) U. Wuerzburg, (12) IPMU, (13) INAF-IASFBO, (14) SNS Pisa)


A series of optical and one near-infrared nebular spectra covering the first
year of the Type Ia supernova SN 2011fe are presented and modelled. The 
density profile that proved best for the early optical/ultraviolet spectra, 
``rho-11fe'', was extended to lower velocities to include the regions that 
emit at nebular epochs. 
Model rho-11fe is intermediate between the fast deflagration model W7 and a 
low-energy delayed-detonation. Good fits to the nebular spectra are obtained if 
the innermost ejecta are dominated by neutron-rich, stable Fe-group species, 
which contribute to cooling but not to heating. 
The correct thermal balance can thus be reached for the strongest [FeII] and 
[FeIII] lines to be reproduced with the observed ratio. 
The 56Ni mass thus obtained is 0.47 +- 0.05 Mo. The bulk of 
56Ni has an outermost velocity of ~8500 km/s. The mass of stable iron 
is 0.23 +- 0.03 Mo. Stable Ni has low abundance, 
~10^{-2} Mo. This is sufficient to reproduce an observed emission 
line near 7400 A. A sub-Chandrasekhar explosion model with mass  
1.02 Mo and no central stable Fe does not reproduce the observed line 
ratios. A mock model where neutron-rich Fe-group species are located above 
56Ni following recent suggestions is also shown to yield spectra that are 
less compatible with the observations.
The densities and abundances in the inner layers obtained from the nebular 
analysis, combined with those of the outer layers previously obtained, are used 
to compute a synthetic bolometric light curve, which compares favourably with 
the light curve of SN 2011fe. 


